Phase-field models for ductile fatigue fracture

Fatigue fracture is one of the main causes of failure in structures. However, the simulation of fatigue crack growth is computationally demanding due to the large number of load cycles involved. Metals in the low cycle fatigue range often show significant plastic zones at the crack tip, calling for elastic-plastic material models, which increase the computation time even further. In pursuit of a more efficient model, we propose a simplified phase-field model for ductile fatigue fracture, which indirectly accounts for plasticity within the fatigue damage accumulation. Additionally, a cycle-skipping approach is inherent to the concept, reducing computation time by up to several orders of magnitude. Essentially, the proposed model is a simplification of a phase-field model with elastic-plastic material behavior. As a reference, we therefore implement a conventional elastic-plastic phase-field fatigue model with nonlinear hardening and a fatigue variable based on the strain energy density, and compare the simplified model to it. Its approximation of the stress-strain behavior, the neglect of the plastic crack driving force and consequential range of applicability are discussed. Since in fact the novel efficient model is similar in its structure to a phase-field fatigue model we published in the past, we include this older version in the comparison, too. Compared to this model variant, the novel model improves the approximation of the plastic strains and corresponding stresses and refines the damage computation based on the Local Strain Approach. For all model variants, experimentally determined values for elastic, plastic, fracture and fatigue properties of AA2024 T351 aluminum sheet material are employed.

==> Pics/LoadingBlocks/LoadingBlocks.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LoadingBlocks.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1640.4241483bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97800265)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Pics/LoadingBlocks/LoadingBlocks.eps}}%
    \put(0.59128081,0.81270227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.45046093,0.91510639){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$F/$kN\end{tabular}}}}%
    \put(0.44914654,0.86991432){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.44914654,0.89643195){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.01202038,0.95397195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller A} \end{tabular}}}}%
    \put(0.00659389,0.29677714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller B} \end{tabular}}}}%
    \put(0.59108129,0.66090305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.45026143,0.76330572){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$F/$kN\end{tabular}}}}%
    \put(0.44894705,0.71811366){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.44894705,0.74463129){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pics/Ueberlast/TEX/Ueberlast.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ueberlast.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1600.46942638bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89156383)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Ueberlast.eps}}%
    \put(0.04790964,0.36917419){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\varepsilon^p_\mathrm{eq}$\end{tabular}}}}%
    \put(0.10576624,0.40199282){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0e-3\end{tabular}}}}%
    \put(0.10484663,0.33059235){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-3.8e-5\end{tabular}}}}%
    \put(0.04811201,0.86692961){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller A} \end{tabular}}}}%
    \put(0.57125507,0.54417767){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.42267812,0.6276691){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$F/$kN\end{tabular}}}}%
    \put(0.42103623,0.60153547){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}90\end{tabular}}}}%
    \put(0.42133092,0.58228601){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.43838875,0.80692993){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Constant load\end{tabular}}}}%
    \put(0.57138606,0.70869918){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.42280917,0.78281834){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$F/$kN\end{tabular}}}}%
    \put(0.42146197,0.74680756){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.43847517,0.64996261){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Peak load\end{tabular}}}}%
    \put(0.05007125,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0.09446994,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}320\end{tabular}}}}%
    \put(0.13886862,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}340\end{tabular}}}}%
    \put(0.18326731,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}360\end{tabular}}}}%
    \put(0.22766598,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}380\end{tabular}}}}%
    \put(0.27206468,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}400\end{tabular}}}}%
    \put(0.31646336,0.57825488){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}420\end{tabular}}}}%
    \put(0.194367,0.55892549){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$N$\end{tabular}}}}%
    \put(0.03930797,0.60764221){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.03930797,0.64162922){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0.03930797,0.67561623){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}7\end{tabular}}}}%
    \put(0.03930797,0.70960325){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}8\end{tabular}}}}%
    \put(0.03930797,0.74359025){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}9\end{tabular}}}}%
    \put(0.03930797,0.77757726){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.03930797,0.81156427){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}11\end{tabular}}}}%
    \put(0.01859022,0.72213063){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$ / mm\end{tabular}}}}}%
    \put(0.65051143,0.86693117){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller B} \end{tabular}}}}%
    \put(0.66487094,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.70432007,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.74376926,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.78321844,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0.82266756,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.86211676,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.90156595,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.94101508,0.57716795){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0.79660129,0.55778071){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$N$\end{tabular}}}}%
    \put(0.64090501,0.62956439){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0.64090501,0.67539837){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}8\end{tabular}}}}%
    \put(0.64090501,0.7212324){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.64090501,0.76706639){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12\end{tabular}}}}%
    \put(0.64090501,0.81290042){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}14\end{tabular}}}}%
    \put(0.61729614,0.72161789){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$ / mm\end{tabular}}}}}%
    \put(0.94566225,0.55060732){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\cdot10^5$\end{tabular}}}}%
    \put(0.04613959,0.4678329){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller A} \end{tabular}}}}%
    \put(0.04548347,0.43684177){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Plastic strain\end{tabular}}}}%
    \put(0.04790964,0.10253291){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\sigma_{22}}{\mathrm{MPa}}$\end{tabular}}}}%
    \put(0.10576624,0.13535154){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6.7\end{tabular}}}}%
    \put(0.10484663,0.06395107){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-14.4\end{tabular}}}}%
    \put(0.04548346,0.17020293){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Residual stress\end{tabular}}}}%
    \put(0.04519063,0.19788059){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller A} \end{tabular}}}}%
    \put(0.20136804,0.76104269){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Overload\end{tabular}}}}%
    \put(0.72776696,0.69896452){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Overload\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pics/Ueberlast/quelle_bilder.txt <==
Radaj + Vormwald


==> Pics/ctspec/ctspec.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ctspec.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{108.50734869bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.34108556)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Pics/ctspec/ctspec.eps}}%
    \put(0.21399697,1.21395858){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Width 1 mm\end{tabular}}}}%
    \put(0.81193458,0.8451831){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.2 $w$\end{tabular}}}}%
    \put(0.45634143,0.85178952){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04 $w$\end{tabular}}}}%
    \put(0.40937845,0.37756688){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8 $w$\end{tabular}}}}%
    \put(0.14439842,0.28079915){\color[rgb]{0.15686275,0.04313725,0.04313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2 $w$\end{tabular}}}}%
    \put(0.02061637,0.37756688){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.25 $w$\end{tabular}}}}%
    \put(0.21581209,1.07016921){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.25 $w$\end{tabular}}}}%
    \put(0.29094409,0.92543716){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.25 $w$\end{tabular}}}}%
    \put(0.28451414,0.71620013){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a_0$\end{tabular}}}}%
    \put(0.02435344,0.18815525){\color[rgb]{0.15686275,0.04313725,0.04313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w=100$ mm\end{tabular}}}}%
    \put(0.02388526,0.09514999){\color[rgb]{0.15686275,0.04313725,0.04313725}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a_0=0.1w$\end{tabular}}}}%
    \put(0.18958724,0.52636108){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$F$\end{tabular}}}}%
    \put(0.06587495,0.76608471){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0.05434445,0.89079943){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pics/drivingforce/TEX/drivingforce.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drivingforce.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2240.80169441bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51762097)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{drivingforce.eps}}%
    \put(0.12779158,0.48868413){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{\max}=0.2$ mm\end{tabular}}}}%
    \put(0.45502839,0.48870743){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{\max}=0.35$ mm\end{tabular}}}}%
    \put(0.78148134,0.48869872){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_{\max}=0.4$ mm\end{tabular}}}}%
    \put(0.17711152,0.01712026){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\psie_+}{\psip}=23$\end{tabular}}}}%
    \put(0.50594863,0.01712026){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\psie_+}{\psip}=10$\end{tabular}}}}%
    \put(0.83849735,0.01712027){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\psie_+}{\psip}=6.3$\end{tabular}}}}%
    \put(0.00411545,0.37481262){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\psie_+}{\mathrm{MPa}}$\end{tabular}}}}%
    \put(0.86546148,0.26783219){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.72734188,0.30597036){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.72734188,0.34401565){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.10\end{tabular}}}}%
    \put(0.72734188,0.38247208){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.20\end{tabular}}}}%
    \put(0.72734188,0.42092851){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.30\end{tabular}}}}%
    \put(0.76812251,0.2881023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.82698904,0.2881023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.02\end{tabular}}}}%
    \put(0.88681309,0.2881023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.9448855,0.2881023){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.06\end{tabular}}}}%
    \put(0.86580884,0.05874614){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.76846988,0.07901403){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.8273364,0.07901403){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.02\end{tabular}}}}%
    \put(0.88716046,0.07901403){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.94523287,0.07901403){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.06\end{tabular}}}}%
    \put(0.72664264,0.09562255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.72664264,0.11961045){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.01\end{tabular}}}}%
    \put(0.72664264,0.1453483){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.02\end{tabular}}}}%
    \put(0.72664264,0.16840887){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.03\end{tabular}}}}%
    \put(0.72731206,0.19458559){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.72664264,0.21928625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.53738824,0.26757378){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.44004783,0.28784389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.49690615,0.28784389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.55204437,0.28784389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.60743917,0.28784389){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.53791564,0.05832987){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.44057523,0.07859773){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.49743355,0.07859773){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.55257177,0.07859773){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.60796657,0.07859773){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.21021264,0.26699746){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.11287079,0.28726755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.16972911,0.28726755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.22486733,0.28726755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.28026213,0.28726755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.21157497,0.05704005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t$\end{tabular}}}}%
    \put(0.11423315,0.0773079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.17109146,0.0773079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0.22622969,0.0773079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.28162449,0.0773079){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0.0046905,0.16307897){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{\psip}{\mathrm{MPa}}$\end{tabular}}}}%
    \put(0.00563565,0.49526539){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model  \textcircled{\smaller A} \end{tabular}}}}%
    \put(0.39669648,0.30579553){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.39669648,0.34384082){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.10\end{tabular}}}}%
    \put(0.39669648,0.38229724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.20\end{tabular}}}}%
    \put(0.39669648,0.42075368){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.30\end{tabular}}}}%
    \put(0.07246179,0.30601562){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.07246179,0.34406091){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.10\end{tabular}}}}%
    \put(0.07246179,0.38251733){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.20\end{tabular}}}}%
    \put(0.07246179,0.42097377){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.30\end{tabular}}}}%
    \put(0.3974918,0.09596353){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.3974918,0.11995142){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.01\end{tabular}}}}%
    \put(0.3974918,0.14568928){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.02\end{tabular}}}}%
    \put(0.3974918,0.16874984){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.03\end{tabular}}}}%
    \put(0.39816122,0.19492656){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.3974918,0.21962722){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.07296241,0.09722543){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.07296241,0.12121332){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.01\end{tabular}}}}%
    \put(0.07296241,0.14695118){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.02\end{tabular}}}}%
    \put(0.07296241,0.17001174){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.03\end{tabular}}}}%
    \put(0.07363183,0.19618846){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.04\end{tabular}}}}%
    \put(0.07296241,0.22088912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pics/sim_experiment/TEX/sim_experiment.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sim_experiment.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{487.83249353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.84638714)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{sim_experiment.eps}}%
    \put(0.13723995,0.30714076){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.19791098,0.25846652){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.19568622,0.01908308){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02048008,1.71787915){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a)\end{tabular}}}}%
    \put(0.02015846,1.03963494){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b)\end{tabular}}}}%
    \put(0.02053118,0.32161381){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c)\end{tabular}}}}%
    \put(0.96611338,1.14001481){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\cdot10^6\end{tabular}}}}%
    \put(0.01229952,1.79225294){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model \textcircled{\smaller B}\end{tabular}}}}%
    \put(0.25530366,0.44589895){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.42010914,0.44589895){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.58491462,0.44589895){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}15\end{tabular}}}}%
    \put(0.7497201,0.44589895){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.91452559,0.44589895){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0.59442275,0.39633665){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$/mm$\end{tabular}}}}%
    \put(0.20764945,0.48955987){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-7}\end{tabular}}}}%
    \put(0.20764945,0.62702742){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-6}\end{tabular}}}}%
    \put(0.20764945,0.76449494){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-5}\end{tabular}}}}%
    \put(0.20764945,0.90196248){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-4}\end{tabular}}}}%
    \put(0.20764945,1.03942999){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-3}\end{tabular}}}}%
    \put(0.09099653,0.7722829){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathrm{d} a/\mathrm{d} N$/mm\end{tabular}}}}}%
    \put(0.25477899,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.38539225,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.5\end{tabular}}}}%
    \put(0.51600551,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.0\end{tabular}}}}%
    \put(0.64661877,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.5\end{tabular}}}}%
    \put(0.77723203,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}2.0\end{tabular}}}}%
    \put(0.90784529,1.18333391){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}2.5\end{tabular}}}}%
    \put(0.59414788,1.13377124){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$N$\end{tabular}}}}%
    \put(0.20269537,1.2496364){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.20269537,1.35570662){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.20269537,1.46177675){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.20269537,1.56784696){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.20269537,1.6739171){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.13857189,1.48384341){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$ / mm\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> Pics/sim_experiment_old/sim_experiment.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sim_experiment.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{487.83248364bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.96981299)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Pics/sim_experiment/sim_experiment.eps}}%
    \put(0.78055127,0.41080737){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Elastic-plastic\end{tabular}}}}%
    \put(0.07766149,0.3089374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.13833253,0.26026316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.13610776,0.02087972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.37737814,0.41080756){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pseudo-plastic \end{tabular}}}}%
    \put(0.37684179,0.36284894){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model  \textcircled{\smaller B}\end{tabular}}}}%
    \put(0.7803368,0.36284864){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model  \textcircled{\smaller A}\end{tabular}}}}%
    \put(0.02048007,1.84130501){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}a)\end{tabular}}}}%
    \put(0.02015845,1.16306079){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}b)\end{tabular}}}}%
    \put(0.02053116,0.41736626){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}c)\end{tabular}}}}%
    \put(0.22563189,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0.33213936,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0.43864701,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0.54515449,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.65166214,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0.75816961,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.86467727,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}11\end{tabular}}}}%
    \put(0.97118492,0.58250677){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}12\end{tabular}}}}%
    \put(0.5837821,0.54216894){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$/mm$\end{tabular}}}}%
    \put(0.17546765,0.61694322){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-7}\end{tabular}}}}%
    \put(0.17546765,0.75441077){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-6}\end{tabular}}}}%
    \put(0.17546765,0.8918783){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-5}\end{tabular}}}}%
    \put(0.17546765,1.02934586){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-4}\end{tabular}}}}%
    \put(0.17546765,1.1668134){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10^{-3}\end{tabular}}}}%
    \put(0.05366295,0.89966625){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$\mathrm{d} a/\mathrm{d} N$/mm\end{tabular}}}}}%
    \put(0.2240878,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0.33897924,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0.45387078,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0.56876222,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0.68365375,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0.79854509,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.0\end{tabular}}}}%
    \put(0.91343663,1.25865147){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}1.2\end{tabular}}}}%
    \put(0.58297328,1.21255131){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$N$\end{tabular}}}}%
    \put(0.97774737,1.21787246){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}\cdot10^6\end{tabular}}}}%
    \put(0.16900888,1.3261714){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.16900888,1.39992982){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0.16900888,1.47368816){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}7\end{tabular}}}}%
    \put(0.16900888,1.54744657){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}8\end{tabular}}}}%
    \put(0.16900888,1.62120499){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}9\end{tabular}}}}%
    \put(0.16900888,1.69496332){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.16900888,1.76872174){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}11\end{tabular}}}}%
    \put(0.16900888,1.84248016){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}12\end{tabular}}}}%
    \put(0.11745603,1.58282686){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$a$ / mm\end{tabular}}}}}%
    \put(0.01229951,1.91567881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model \textcircled{\smaller B}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pics/stressplot_el4335/stressplot.eps_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stressplot.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{742.64512356bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56348784)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Pics/stressplot/stressplot.eps}}%
    \put(0.0488085,0.22872924){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sigma_\mathrm{eq}/$MPa\end{tabular}}}}}%
    \put(0.12903145,0.13277819){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.06910947,0.23358408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.06910947,0.34774933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.06910947,0.46191456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.48198817,0.02238529){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bar{u}/$mm\end{tabular}}}}%
    \put(0.15891483,0.08253279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.3512468,0.08253279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.54579091,0.08253279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.73827259,0.08253279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.92806043,0.08253279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.6376754,0.22636446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Elastic-plastic\end{tabular}}}}%
    \put(0.63834569,0.26877132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Glinka\end{tabular}}}}%
    \put(0.6376754,0.31410894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Neuber\end{tabular}}}}%
  \end{picture}%
\endgroup%

